B-OCL: An Object Constraint Language Interpreter in Python

The Object Constraint Language (OCL) has been widely used in the modeling community to complement software models for precisely defining constraints and business rules for the modeled systems. There is a limited number of tools supporting the definition and interpretation of OCL constraints, even less for a Python-based modelling approaches. In this paper, we introduce an OCL interpreter for Python. The interpreter has two components: parser and evaluator. We implement the OCL metamodel as a set of Python classes and design the grammar for the parser using the state-of-the-art ANTLR parser generator. The parser generates the syntax tree, that conforms with the OCL metamodel, after parsing each part of the OCL constraint. The evaluator then interprets the constraints using this syntax tree and the object diagram. In the end, the interpreter reports the result for all the constraints.

==> readme.txt <==
Dear llncs user,

The files in this directory belong to the LaTeX2e package
for Springer's Lecture Notes in Computer Science (LNCS) and
other proceedings book series.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  samplepaper.tex    a sample paper
  fig1.eps           a figure used in the sample paper

  llncsdoc.pdf       the documentation of the class (PDF version)

  splncs04.bst       current LNCS BibTeX style with alphabetic sorting

